A robust finite strain isogeometric solid-beam element

In this work, an efficient and robust isogeometric three-dimensional solid-beam finite element is developed for large deformations and finite rotations with merely displacements as degrees of freedom. The finite strain theory and hyperelastic constitutive models are considered and B-Spline and NURBS are employed for the finite element discretization. Similar to finite elements based on Lagrange polynomials, also NURBS-based formulations are affected by the non-physical phenomena of locking, which constrains the field variables and negatively impacts the solution accuracy and deteriorates convergence behavior. To avoid this problem within the context of a Solid-Beam formulation, the Assumed Natural Strain (ANS) method is applied to alleviate membrane and transversal shear locking and the Enhanced Assumed Strain (EAS) method against Poisson thickness locking. Furthermore, the Mixed Integration Point (MIP) method is employed to make the formulation more efficient and robust. The proposed novel isogeometric solid-beam element is tested on several single-patch and multi-patch benchmark problems, and it is validated against classical solid finite elements and isoparametric solid-beam elements. The results show that the proposed formulation can alleviate the locking effects and significantly improve the performance of the isogeometric solid-beam element. With the developed element, efficient and accurate predictions of mechanical properties of lattice-based structured materials can be achieved. The proposed solid-beam element inherits both the merits of solid elements e.g. flexible boundary conditions and of the beam elements i.e. higher computational efficiency.

==> 600_units_comparison.csv <==
BB79b_u_x,BB79b_u_y,BB79b_v_x,BB79b_v_y,BB79b_w_x,BB79b_w_y,Q1STb_u_x,Q1STb_u_y,Q1STb_v_x,Q1STb_v_y,Q1STb_w_x,Q1STb_w_y,load_par,I-SB2_u,I-SB2_v,I-SB2_w,ls_4_x,ls_4_u_y,ls_4_v_y,ls_4_w_y,ls_1_x,ls_1_u_y,ls_1_v_y,ls_1_w_y
0,0,0,0,0,0.00E+00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.378499343,0.000912518,0.581735104,0.006950177,0.154080133,0.02148127,0.581750146,0.004375072,0.890115978,0.012144509,0.210089672,0.032648081,0.72,0.110083,0.008071,0.004923,1.8,0.250241,0.043041,0.026131,7.2,0.531421,0.232633,0.136707
0.700911431,0.003962934,1.26156587,0.019922971,0.273133621,0.039524053,0.897155401,0.006995301,1.296592515,0.023361458,0.420189373,0.063579426,1.44,0.207918,0.029346,0.01785,3.6,0.400244,0.118067,0.070885,,,,
1.07939824,0.007021373,1.548893656,0.029406136,0.434213066,0.062723063,1.300144816,0.01520746,1.597928952,0.034563366,0.672302495,0.101812919,2.16,0.288017,0.057791,0.035015,5.4,0.482516,0.18259,0.108395,,,,
1.317690728,0.011347309,1.857234419,0.041467416,0.616300476,0.089358555,1.699624547,0.024277486,1.983357414,0.049210781,0.987459566,0.146922383,2.88,0.351073,0.08833,0.053279,7.2,0.531421,0.232633,0.136707,,,,
1.53495269,0.016099421,2.074468805,0.050940553,0.861416792,0.125445124,2.172684799,0.03636233,2.368778354,0.065145748,1.253603902,0.183011961,3.6,0.400244,0.118067,0.070885,,,,,,,,
1.850332877,0.023011493,2.473890877,0.069881816,1.043509216,0.151222247,2.565150177,0.046289721,2.894345983,0.087967718,1.463728671,0.209651463,4.32,0.438828,0.145727,0.087089,,,,,,,,
2.074599165,0.028622976,2.936376953,0.092265576,1.232610979,0.177000374,3.034703252,0.058803248,3.356852114,0.106918005,1.799946352,0.249184542,5.04,0.4695,0.17092,0.101688,,,,,,,,
2.242795747,0.033368068,3.405884904,0.112504418,1.49876033,0.212231582,3.279995053,0.064846923,3.889436604,0.128453424,2.066140827,0.276690435,5.76,0.494256,0.193668,0.114727,,,,,,,,
2.446034016,0.038976543,3.903435228,0.131888903,1.69488146,0.236293974,3.742546309,0.076071895,4.429035447,0.149131479,2.388379938,0.309354561,6.48,0.514547,0.214159,0.126345,,,,,,,,
2.761406681,0.047176167,4.274850024,0.145675944,1.975079574,0.266376978,4.219116245,0.087298872,4.968641811,0.16852198,2.717658473,0.336869479,7.2,0.531421,0.232633,0.136707,,,,,,,,
2.992677295,0.053647021,4.702324497,0.162046112,2.276290665,0.299038096,4.534496431,0.094210944,5.431170505,0.18360961,3.194077994,0.373847508,,,,,,,,,,,,
3.174890051,0.058823303,5.010667767,0.173678207,2.598542311,0.329556301,4.863895298,0.101125021,5.984808083,0.200856196,3.614477947,0.401375462,,,,,,,,,,,,
3.427191192,0.064867982,5.38910193,0.185749514,2.983878017,0.36008353,5.256368196,0.10976486,6.447346804,0.214227088,4.210081316,0.434078695,,,,,,,,,,,,
3.63042946,0.070476456,5.928723336,0.20256491,3.257121942,0.38072348,5.648851122,0.116687962,6.685626758,0.220698945,4.700597231,0.45775402,,,,,,,,,,,,
3.882738122,0.075233582,6.279125153,0.213773838,3.551403915,0.3996497,6.048343387,0.123612066,7.204237692,0.234507044,5.268225913,0.479723637,,,,,,,,,,,,
4.163076622,0.081282271,6.57347732,0.220682901,3.775627586,0.412557314,6.45134283,0.130107488,,,5.800830458,0.497825584,,,,,,,,,,,,
4.408363409,0.088184315,6.993987577,0.229326751,4.062920274,0.428049059,6.924430658,0.137471306,,,6.270376012,0.511626663,,,,,,,,,,,,
4.702718083,0.094664194,7.204237692,0.234507044,4.32919497,0.441821058,7.211788527,0.141804262,,,6.746935921,0.524570377,,,,,,,,,,,,
5.004089617,0.099857524,,,4.651539372,0.456459448,,,,,7.195473511,0.534934975,,,,,,,,,,,,
5.312462971,0.106339408,,,4.987914989,0.468953922,,,,,,,,,,,,,,,,,,
5.662897378,0.111968941,,,5.723747774,0.49438108,,,,,,,,,,,,,,,,,,
5.964266405,0.117591454,,,6.095177611,0.505593015,,,,,,,,,,,,,,,,,,
6.279656619,0.122786789,,,6.459603122,0.51594558,,,,,,,,,,,,,,,,,,
6.588042507,0.127122753,,,6.929163718,0.527171554,,,,,,,,,,,,,,,,,,
6.882417236,0.130169158,,,7.188474198,0.533217235,,,,,,,,,,,,,,,,,,
7.204834339,0.132361207,,,,,,,,,,,,,,,,,,,,,,


==> Convergence_study_L_100_relative_diff_vs_numel.csv <==
numel,type_1_q_1_hor,type_1_q_1_phi,type_1_q_2_hor,type_1_q_2_phi,type_1_q_3_hor,type_1_q_3_phi,type_9_q_1_phi,type_9_q_2_phi,type_9_q_3_phi,type_9_q_4_phi,type_9_q_5_phi,type_9_q_1_hor,type_9_q_2_hor,type_9_q_3_hor,type_9_q_4_hor,type_9_q_5_hor,numel,type_1_q_1_phi_pk_1,type_1_q_2_phi_pk_1,type_1_q_3_phi_pk_1,type_1_q_4_phi_pk_1,type_1_q_1_hor_pk_1,type_1_q_2_hor_pk_1,type_1_q_3_hor_pk_1,type_1_q_4_hor_pk_1
8,0.999983263,0.996810207,0.600905406,0.473946434,0.008334031,0.008250858,0.043131719,0.048085676,0.005656819,1.29E-05,7.92E-05,0.083900753,0.050545725,0.005670995,1.49E-05,7.58E-05,8,0.996810207,0.473648546,0.008007124,1.39E-05,0.999958211,0.600445525,0.008047577,1.48E-05
16,0.999737279,0.987361763,0.148186147,0.133049161,0.000894462,0.000870399,0.003203401,0.00114434,1.75E-05,8.09E-05,8.08E-05,0.006469607,0.001137779,1.85E-05,7.95E-05,7.87E-05,16,0.987361763,0.132301899,5.77E-05,8.16E-05,0.999638044,0.147147807,5.76E-05,8.08E-05
32,0.996102204,0.951293662,0.013310056,0.013200737,0.001651668,0.001632064,3.14E-05,6.03E-05,7.99E-05,8.18E-05,8.15E-05,0.000145375,5.88E-05,7.87E-05,8.07E-05,8.00E-05,32,0.951293662,0.012059675,7.97E-05,8.22E-05,0.995721156,0.012109205,7.89E-05,8.14E-05
64,0.9531405,0.83001206,0.002901946,0.002885931,0.003443434,0.003414782,8.06E-05,8.13E-05,8.18E-05,8.19E-05,8.18E-05,7.83E-05,8.01E-05,8.08E-05,8.09E-05,8.06E-05,64,0.83001206,0.000701413,8.21E-05,8.22E-05,0.951867975,0.000696477,8.14E-05,8.15E-05
128,0.698259148,0.549682142,0.00433491,0.004300334,0.00687369,0.006788402,8.22E-05,8.19E-05,8.19E-05,8.19E-05,8.19E-05,7.83E-05,8.01E-05,8.05E-05,8.09E-05,8.06E-05,128,0.549682142,3.31E-05,8.22E-05,8.22E-05,0.695789536,3.28E-05,8.15E-05,8.15E-05
256,0.278405889,0.233781372,0.007679704,0.00757743,0.009790279,0.009618043,8.20E-05,8.19E-05,8.19E-05,8.19E-05,8.19E-05,7.83E-05,8.01E-05,8.05E-05,8.09E-05,8.06E-05,256,0.233781372,7.92E-05,8.22E-05,8.22E-05,0.276730463,7.85E-05,8.15E-05,8.15E-05
512,0.075588125,0.070819662,0.009675471,0.009511008,0.010279826,0.01008353,8.19E-05,8.19E-05,8.19E-05,8.19E-05,8.19E-05,7.83E-05,8.01E-05,8.05E-05,8.09E-05,8.06E-05,512,0.070819662,8.20E-05,8.22E-05,8.22E-05,0.075036495,8.13E-05,8.15E-05,8.15E-05
1024,0.018981419,0.018638793,0.009975071,0.009799887,0.010141067,0.009957277,8.19E-05,8.19E-05,8.19E-05,8.19E-05,8.19E-05,7.83E-05,8.01E-05,8.05E-05,8.09E-05,8.06E-05,1024,0.018638793,8.22E-05,8.22E-05,8.22E-05,0.018835116,8.15E-05,8.15E-05,8.15E-05


==> comparison_ANS_ANSEAS_element.csv <==
moment_steps,type_2_p1_q_2_numel_8_x,type_2_p1_q_2_numel_8_y,type_2_p1_q_2_numel_8_z,type_4_p1_q_2_numel_8_x,type_4_p1_q_2_numel_8_y,type_4_p1_q_2_numel_8_z,moment_steps,type_1_p1_q_2_numel_8_x,type_1_p1_q_2_numel_8_y,type_1_p1_q_2_numel_8_z,moment_steps_5,type_4_p1_q_2_numel_8_x_ms_5,type_4_p1_q_2_numel_8_y_ms_5,type_4_p1_q_2_numel_8_z_ms_5,type_1_p5_q_5_numel_512_x,type_1_p5_q_5_numel_512_y,type_1_p5_q_5_numel_512_z
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.72,0.099198073,0.006569912,0.004134664,0.113137868,0.008687254,0.005195023,0.72,0.109435939,0.007466425,0.006163022,1.44,0.212808,0.031253,0.018929,0.115307799,0.008961971,0.005397638
1.44,0.188970621,0.024235967,0.015196906,0.212807872,0.031253152,0.018928887,1.44,0.204305705,0.026655856,0.021696563,2.88,0.355812,0.092326,0.055734,0.216557635,0.03227608,0.019372907
2.16,0.26450186,0.048578143,0.030304821,0.293284756,0.060938739,0.036909143,2.16,0.279639736,0.05151397,0.041183408,4.32,0.441702,0.150342,0.089914,0.298061006,0.062859198,0.037552465
2.88,0.32562876,0.075533485,0.046847688,0.355812464,0.092325678,0.055733724,2.88,0.337634114,0.077579354,0.060874382,5.76,0.495438,0.198141,0.117371,0.361237592,0.095104308,0.056517458
3.6,0.374453256,0.102503914,0.063196704,0.404085094,0.122515631,0.073627538,3.6,0.382329372,0.102632709,0.079109268,7.2,0.531366,0.236708,0.138976,0.409935157,0.126046745,0.074502872
4.32,0.413521251,0.128162071,0.078554275,0.441701574,0.150341781,0.089914158,4.32,0.41726943,0.125827187,0.095404461,,,,,0.447853075,0.15451352,0.090846415
5.04,0.445067691,0.151964001,0.092622508,0.471471641,0.175517952,0.104462758,5.04,0.445082398,0.146967418,0.109776425,,,,,0.477860121,0.180233453,0.105428865
5.76,0.470850126,0.173778772,0.105358446,0.495437655,0.198140643,0.117370661,5.76,0.467628105,0.166130292,0.122415513,,,,,0.502031676,0.203322192,0.118355851
6.48,0.492194694,0.193671781,0.11683441,0.515055684,0.218447219,0.12881264,6.48,0.486215396,0.183490971,0.133550997,,,,,0.521841665,0.224034415,0.129807799
7.2,0.510089659,0.211790784,0.127166621,0.53136562,0.236708307,0.138975934,7.2,0.501774599,0.199247675,0.143400726,,,,,0.538339256,0.242654736,0.139975697


==> comparison_L_5_10_20.csv <==
val_sb_L_5_422_2,P11_sb_L_5_422_2,P12_sb_L_5_422_2,P21_sb_L_5_422_2,P22_sb_L_5_422_2,val_beam_L_5,P11_L_5,P12_L_5,P21_L_5,P22_L_5,val_sb_L_10_422_2,P11_sb_L_10_422_2,P12_sb_L_10_422_2,P21_sb_L_10_422_2,P22_sb_L_10_422_2,val_beam_L_10,P11_L_10,P12_L_10,P21_L_10,P22_L_10,val_sb_L_20_811_2,P11_sb_L_20_811_2,P12_sb_L_20_811_2,P21_sb_L_20_811_2,P22_sb_L_20_811_2,val_beam_L_20,P11_L_20,P12_L_20,P21_L_20,P22_L_20
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00E+00
0.0025,2.12E-06,4.24E-09,8.87E-10,1.37E-06,0.005,3.94E-07,1.33E-05,1.34E-05,8.59E-06,0.0025,1.97E-07,1.49E-09,6.59E-11,5.64E-07,0.005,1.12E-07,1.02E-06,1.03E-06,2.37E-06,0,1.51E-12,4.49E-17,-8.56E-19,2.21E-12,0.005,2.98E-08,7.08E-08,7.39E-08,6.24E-07
0.005,8.49E-06,3.39E-08,7.13E-09,5.47E-06,0.01,1.58E-06,2.67E-05,2.70E-05,3.44E-05,0.005,7.90E-07,1.19E-08,5.29E-10,2.25E-06,0.01,4.49E-07,2.05E-06,2.14E-06,9.49E-06,0,2.71E-12,3.57E-16,-7.91E-20,1.40E-11,0.01,1.20E-07,1.43E-07,1.68E-07,2.49E-06
0.0075,1.91E-05,1.15E-07,2.42E-08,1.23E-05,0.015,3.55E-06,4.01E-05,4.12E-05,7.73E-05,0.0075,1.78E-06,4.03E-08,1.79E-09,5.07E-06,0.015,1.02E-06,3.08E-06,3.40E-06,2.13E-05,0,5.93E-12,1.20E-15,4.25E-18,3.23E-11,0.015,2.76E-07,2.16E-07,3.00E-07,5.60E-06
0.01,3.40E-05,2.71E-07,5.78E-08,2.19E-05,0.02,6.32E-06,5.35E-05,5.62E-05,1.37E-04,0.01,3.17E-06,9.54E-08,4.28E-09,9.00E-06,0.02,1.82E-06,4.12E-06,4.88E-06,3.79E-05,0,1.06E-11,2.84E-15,1.08E-17,5.74E-11,0.02,5.03E-07,2.92E-07,4.91E-07,9.93E-06
0.0125,5.32E-05,5.30E-07,1.14E-07,3.42E-05,0.025,9.90E-06,6.69E-05,7.23E-05,2.15E-04,0.0125,4.95E-06,1.86E-07,8.42E-09,1.41E-05,0.025,2.87E-06,5.18E-06,6.66E-06,5.92E-05,0.0001,1.65E-11,5.56E-15,1.89E-17,8.98E-11,0.025,8.08E-07,3.72E-07,7.59E-07,1.55E-05
0.015,7.66E-05,9.16E-07,1.98E-07,4.92E-05,0.03,1.43E-05,8.05E-05,8.97E-05,3.09E-04,0.015,7.14E-06,3.22E-07,1.47E-08,2.02E-05,0.03,4.17E-06,6.26E-06,8.81E-06,8.51E-05,0.0001,2.37E-11,9.60E-15,3.37E-17,1.29E-10,0.03,1.20E-06,4.55E-07,1.12E-06,2.22E-05
0.0175,0.000104282,1.45E-06,3.19E-07,6.69E-05,0.035,1.95E-05,9.41E-05,1.09E-04,4.20E-04,0.0175,9.73E-06,5.10E-07,2.35E-08,2.75E-05,0.035,5.74E-06,7.35E-06,1.14E-05,1.16E-04,0.0001,3.23E-11,1.52E-14,4.98E-17,1.76E-10,0.035,1.69E-06,5.42E-07,1.60E-06,3.01E-05
0.02,0.000136312,2.17E-06,4.82E-07,8.72E-05,0.04,2.56E-05,1.08E-04,1.30E-04,5.48E-04,0.02,1.27E-05,7.62E-07,3.53E-08,3.59E-05,0.04,7.60E-06,8.46E-06,1.45E-05,1.51E-04,0.0001,4.22E-11,2.28E-14,7.47E-17,2.30E-10,0.04,2.27E-06,6.33E-07,2.20E-06,3.92E-05
0.0225,0.000173001,3.08E-06,7.02E-07,0.000110165,0.045,3.25E-05,1.21E-04,1.53E-04,6.93E-04,0.0225,1.61E-05,1.08E-06,5.08E-08,4.54E-05,0.045,9.75E-06,9.60E-06,1.82E-05,1.91E-04,0.0001,5.34E-11,3.24E-14,1.06E-16,2.91E-10,0.045,2.97E-06,7.28E-07,2.96E-06,4.95E-05
0.025,0.000216377,4.21E-06,1.00E-06,0.000135009,0.05,4.04E-05,1.35E-04,1.78E-04,8.55E-04,0.025,1.99E-05,1.49E-06,7.03E-08,5.61E-05,0.05,1.22E-05,1.08E-05,2.25E-05,2.35E-04,0.0001,6.59E-11,4.45E-14,1.46E-16,3.59E-10,0.05,3.78E-06,8.28E-07,3.87E-06,6.09E-05
0.0275,0.000272044,5.55E-06,1.46E-06,0.000160239,0.055,4.91E-05,1.49E-04,2.06E-04,1.03E-03,0.0275,2.41E-05,1.98E-06,9.46E-08,6.78E-05,0.055,1.50E-05,1.20E-05,2.76E-05,2.84E-04,0.0096,4.08E-07,2.28E-08,8.78E-11,2.30E-06,0.055,4.70E-06,9.32E-07,4.98E-06,7.35E-05
0.03,0.000339564,7.13E-06,2.11E-06,0.000186197,0.06,5.87E-05,1.63E-04,2.37E-04,1.23E-03,0.03,2.88E-05,2.57E-06,1.24E-07,8.06E-05,0.06,1.81E-05,1.32E-05,3.34E-05,3.37E-04,0.0194,1.56E-06,1.89E-07,9.62E-10,9.46E-06,0.06,5.73E-06,1.04E-06,6.28E-06,8.73E-05
0.0325,0.000415572,9.00E-06,2.96E-06,0.000213909,0.065,6.93E-05,1.78E-04,2.71E-04,1.44E-03,0.0325,3.38E-05,3.26E-06,1.60E-07,9.45E-05,0.065,2.16E-05,1.44E-05,4.01E-05,3.95E-04,0.0293,3.31E-06,6.46E-07,4.06E-09,2.15E-05,0.065,6.89E-06,1.15E-06,7.79E-06,1.02E-04
0.035,0.000499014,1.12E-05,4.03E-06,0.000243698,0.07,8.08E-05,1.92E-04,3.09E-04,1.67E-03,0.035,3.93E-05,4.07E-06,2.02E-07,0.000109579,0.07,2.55E-05,1.57E-05,4.77E-05,4.57E-04,0.0391,5.64E-06,1.54E-06,1.11E-08,3.84E-05,0.07,8.15E-06,1.27E-06,9.54E-06,0.00012
0.0375,0.000589468,1.37E-05,5.32E-06,0.000275713,0.075,9.33E-05,2.06E-04,3.50E-04,1.91E-03,0.0375,4.52E-05,5.00E-06,2.52E-07,0.000125706,0.075,2.97E-05,1.70E-05,5.63E-05,5.23E-04,0.049,8.55E-06,3.02E-06,2.38E-08,6.03E-05,0.075,9.53E-06,1.39E-06,1.15E-05,0.00014
0.04,0.000686718,1.65E-05,6.84E-06,0.000310044,0.08,0.000106887,2.21E-04,3.95E-04,2.17E-03,0.04,5.15E-05,6.07E-06,3.10E-07,0.000142924,0.08,3.43E-05,1.83E-05,6.59E-05,5.94E-04,0.0588,1.21E-05,5.24E-06,4.37E-08,8.70E-05,0.08,1.10E-05,1.51E-06,1.38E-05,0.00015
0.0425,0.000790559,1.98E-05,8.61E-06,0.000346778,0.085,0.000121463,2.36E-04,4.44E-04,2.45E-03,0.0425,5.82E-05,7.28E-06,3.77E-07,0.000161229,0.085,3.94E-05,1.97E-05,7.66E-05,6.70E-04,0.0686,1.62E-05,8.33E-06,7.21E-08,0.000118619,0.085,1.26E-05,1.64E-06,1.64E-05,0.00017
0.045,0.000900776,2.34E-05,1.06E-05,0.000386,0.09,0.000137096,2.51E-04,4.98E-04,2.74E-03,0.045,6.54E-05,8.63E-06,4.54E-07,0.000180618,0.09,4.48E-05,2.11E-05,8.85E-05,7.49E-04,0.0785,2.11E-05,1.25E-05,1.10E-07,0.000155114,0.09,1.43E-05,1.77E-06,1.92E-05,0.00019
0.0475,0.001017139,2.75E-05,1.29E-05,0.00042779,0.095,0.000153811,2.66E-04,5.56E-04,3.05E-03,0.0475,7.30E-05,1.02E-05,5.42E-07,0.000201086,0.095,5.06E-05,2.25E-05,1.02E-04,8.33E-04,0.0883,2.65E-05,1.77E-05,1.57E-07,0.000196495,0.095,1.61E-05,1.91E-06,2.24E-05,0.00022
0.05,0.001139415,3.20E-05,1.55E-05,0.000472225,0.1,0.000171629,2.81E-04,6.19E-04,3.38E-03,0.05,8.11E-05,1.18E-05,6.42E-07,0.000222628,0.1,5.69E-05,2.40E-05,1.16E-04,9.21E-04,0.0982,3.27E-05,2.44E-05,2.11E-07,0.000242767,0.1,1.80E-05,2.05E-06,2.59E-05,0.00024
0.0525,0.00126738,3.70E-05,1.83E-05,0.000519373,0.105,0.000190573,2.97E-04,6.87E-04,3.72E-03,0.0525,8.96E-05,1.37E-05,7.55E-07,0.00024524,0.105,6.36E-05,2.54E-05,1.32E-04,1.01E-03,0.108,3.97E-05,3.24E-05,2.32E-07,0.000293955,0.105,1.99E-05,2.20E-06,2.98E-05,0.00026
0.055,0.001400819,4.25E-05,2.15E-05,0.000569293,0.11,0.000210663,3.12E-04,7.60E-04,4.07E-03,0.055,9.86E-05,1.57E-05,8.82E-07,0.000268917,0.11,7.07E-05,2.69E-05,1.49E-04,1.11E-03,0.1086,4.02E-05,3.30E-05,2.25E-07,0.000297237,0.11,2.20E-05,2.35E-06,3.40E-05,0.00029
0.0575,0.001539532,4.86E-05,2.49E-05,0.000622037,0.115,0.000231919,3.28E-04,8.39E-04,4.44E-03,0.0575,0.000108039,1.80E-05,1.02E-06,0.000293652,0.115,7.82E-05,2.85E-05,1.68E-04,1.21E-03,0.1092,4.06E-05,3.35E-05,2.15E-07,0.000300538,0.115,2.41E-05,2.50E-06,3.86E-05,0.00031
0.06,0.001683335,5.52E-05,2.86E-05,0.00067765,0.12,0.000254359,3.44E-04,9.23E-04,4.83E-03,0.06,0.000117954,2.04E-05,1.18E-06,0.00031944,0.12,8.61E-05,3.01E-05,1.88E-04,1.32E-03,0.1098,4.11E-05,3.41E-05,2.00E-07,0.000303856,0.12,2.63E-05,2.66E-06,4.36E-05,0.00034
0.0625,0.00183206,6.24E-05,3.27E-05,0.000736171,0.125,0.000278002,3.60E-04,1.01E-03,5.23E-03,0.0625,0.000128349,2.31E-05,1.36E-06,0.000346275,0.125,9.44E-05,3.16E-05,2.10E-04,1.43E-03,0.1104,4.17E-05,3.46E-05,1.76E-07,0.000307191,,,,,
0.065,0.001985549,7.02E-05,3.71E-05,0.00079763,0.13,0.000302864,3.76E-04,1.11E-03,5.65E-03,0.065,0.000139232,2.59E-05,1.55E-06,0.000374151,0.13,0.000103195,3.33E-05,2.33E-04,1.54E-03,0.111,4.23E-05,3.51E-05,1.40E-07,0.00031054,,,,,
0.0675,0.00214366,7.86E-05,4.17E-05,0.000862058,0.135,0.000328957,3.93E-04,1.21E-03,6.08E-03,0.0675,0.000150609,2.90E-05,1.77E-06,0.000403059,,,,,,0.1116,4.31E-05,3.57E-05,7.99E-08,0.000313894,,,,,
0.07,0.002306256,8.77E-05,4.67E-05,0.000929477,0.14,0.000356296,4.09E-04,1.32E-03,6.53E-03,0.07,0.00016249,3.24E-05,2.00E-06,0.000432994,,,,,,0.1122,4.44E-05,3.62E-05,4.54E-08,0.000317223,,,,,
0.0725,0.002473211,9.76E-05,5.21E-05,0.00099991,0.145,0.000384892,4.26E-04,1.44E-03,6.99E-03,0.0725,0.000174883,3.59E-05,2.26E-06,0.000463948,,,,,,0.1128,4.67E-05,3.66E-05,3.00E-07,0.000320491,,,,,
0.075,0.002644399,0.000108083,5.78E-05,0.001073373,0.15,0.000414754,4.43E-04,1.56E-03,7.47E-03,0.075,0.000187796,3.98E-05,2.54E-06,0.000495912,,,,,,,,,,,,,,,
0.0775,0.002819698,0.000119362,6.38E-05,0.001149885,0.155,0.00044589,4.60E-04,1.69E-03,7.96E-03,0.0775,0.00020124,4.39E-05,2.85E-06,0.000528878,,,,,,,,,,,,,,,
0.08,0.00299898,0.000131416,7.02E-05,0.001229459,0.16,0.000478306,4.77E-04,1.83E-03,8.46E-03,0.08,0.000215222,4.82E-05,3.18E-06,0.000562839,,,,,,,,,,,,,,,
0.0825,0.00318211,0.000144271,7.69E-05,0.00131211,,,,,,0.0825,0.000229751,5.29E-05,3.54E-06,0.000597784,,,,,,,,,,,,,,,
0.085,0.00336894,0.000157952,8.40E-05,0.00139785,,,,,,0.085,0.000244836,5.78E-05,3.93E-06,0.000633707,,,,,,,,,,,,,,,
0.0875,0.003559298,0.000172486,9.14E-05,0.001486693,,,,,,0.0875,0.000260485,6.30E-05,4.34E-06,0.000670596,,,,,,,,,,,,,,,
0.09,0.003752987,0.000187898,9.92E-05,0.001578651,,,,,,0.09,0.000276705,6.86E-05,4.78E-06,0.000708445,,,,,,,,,,,,,,,
0.0925,0.003949767,0.000204213,0.000107339,0.001673736,,,,,,0.0925,0.000293502,7.44E-05,5.26E-06,0.000747245,,,,,,,,,,,,,,,
0.095,0.004149343,0.000221455,0.000115782,0.00177196,,,,,,0.095,0.000310881,8.06E-05,5.75E-06,0.000786988,,,,,,,,,,,,,,,
0.0975,0.00435135,0.000239647,0.000124526,0.001873333,,,,,,0.0975,0.000328844,8.71E-05,6.28E-06,0.000827667,,,,,,,,,,,,,,,
0.1,0.004555326,0.000258809,0.000133537,0.00197786,,,,,,0.1,0.000347389,9.40E-05,6.83E-06,0.000869278,,,,,,,,,,,,,,,
0.1015,0.004678421,0.000270781,0.000139055,0.00204209,,,,,,0.1015,0.000358795,9.83E-05,7.17E-06,0.00089469,,,,,,,,,,,,,,,
0.103,0.004801866,0.000283111,0.000144641,0.002107451,,,,,,0.103,0.000370406,0.000102698,7.51E-06,0.000920437,,,,,,,,,,,,,,,
0.1045,0.004925488,0.000295804,0.00015028,0.002173939,,,,,,0.1045,0.00038222,0.000107254,7.87E-06,0.000946518,,,,,,,,,,,,,,,
0.106,0.005049092,0.00030886,0.000155955,0.002241542,,,,,,0.106,0.000394234,0.000111949,8.23E-06,0.000972935,,,,,,,,,,,,,,,
0.1075,0.005172461,0.000322281,0.000161645,0.002310245,,,,,,0.1075,0.000406441,0.000116785,8.59E-06,0.000999691,,,,,,,,,,,,,,,
0.109,0.005295362,0.000336065,0.000167328,0.002380023,,,,,,0.109,0.000418835,0.000121765,8.95E-06,0.001026787,,,,,,,,,,,,,,,
0.1105,0.00541756,0.000350212,0.000172981,0.002450841,,,,,,0.1105,0.000431406,0.000126895,9.32E-06,0.001054228,,,,,,,,,,,,,,,
0.112,0.005538841,0.000364719,0.000178581,0.002522648,,,,,,0.112,0.000444143,0.000132178,9.68E-06,0.001082021,,,,,,,,,,,,,,,
0.1135,0.005659043,0.00037958,0.000184109,0.002595376,,,,,,0.1135,0.000457032,0.000137619,1.00E-05,0.001110175,,,,,,,,,,,,,,,
0.115,0.00577811,0.000394792,0.000189555,0.002668938,,,,,,0.115,0.000470052,0.000143227,1.04E-05,0.001138699,,,,,,,,,,,,,,,
0.1165,0.005896134,0.000410349,0.000194924,0.002743224,,,,,,0.1165,0.000483181,0.000149007,1.08E-05,0.00116761,,,,,,,,,,,,,,,
0.118,0.006013399,0.000426249,0.000200238,0.002818114,,,,,,0.118,0.000496386,0.000154969,1.11E-05,0.001196928,,,,,,,,,,,,,,,
0.1195,0.006130377,0.000442488,0.000205539,0.002893478,,,,,,0.1195,0.000509626,0.000161125,1.14E-05,0.001226682,,,,,,,,,,,,,,,
0.121,0.006247695,0.000459067,0.000210884,0.002969189,,,,,,0.121,0.000522846,0.000167492,1.17E-05,0.00125691,,,,,,,,,,,,,,,
0.1225,0.006366057,0.000475987,0.00021634,0.003045131,,,,,,0.1225,0.000535972,0.00017409,1.21E-05,0.001287669,,,,,,,,,,,,,,,
0.124,0.006486167,0.00049325,0.000221979,0.003121203,,,,,,0.124,0.000548897,0.000180952,1.24E-05,0.001319041,,,,,,,,,,,,,,,
0.1255,0.006608673,0.000510858,0.000227866,0.003197315,,,,,,0.1255,0.000561465,0.00018813,1.27E-05,0.001351156,,,,,,,,,,,,,,,
0.127,0.006734138,0.00052881,0.000234059,0.003273385,,,,,,0.127,0.000573426,0.000195714,1.32E-05,0.001384238,,,,,,,,,,,,,,,
0.1285,0.006863039,0.000547103,0.00024061,0.003349331,,,,,,0.1285,0.000584335,0.000203901,1.40E-05,0.001418735,,,,,,,,,,,,,,,
0.13,0.006995778,0.000565733,0.000247564,0.003425071,,,,,,0.13,0.000593178,0.000213315,1.59E-05,0.001455913,,,,,,,,,,,,,,,
0.1315,0.007132715,0.000584692,0.000254962,0.003500511,,,,,,,,,,,,,,,,,,,,,,,,,
0.133,0.007274167,0.000603969,0.000262841,0.003575546,,,,,,,,,,,,,,,,,,,,,,,,,
0.1345,0.007420455,0.00062355,0.000271239,0.003650057,,,,,,,,,,,,,,,,,,,,,,,,,
0.136,0.007571904,0.000643419,0.000280196,0.003723903,,,,,,,,,,,,,,,,,,,,,,,,,
0.1375,0.007728865,0.000663555,0.000289754,0.003796923,,,,,,,,,,,,,,,,,,,,,,,,,
0.139,0.007891724,0.000683932,0.00029996,0.00386893,,,,,,,,,,,,,,,,,,,,,,,,,
0.1405,0.008060922,0.000704519,0.000310868,0.003939703,,,,,,,,,,,,,,,,,,,,,,,,,
0.142,0.008236965,0.000725282,0.00032254,0.004008986,,,,,,,,,,,,,,,,,,,,,,,,,
0.1435,0.008420442,0.000746173,0.000335048,0.004076476,,,,,,,,,,,,,,,,,,,,,,,,,
0.145,0.008612051,0.00076714,0.000348477,0.004141814,,,,,,,,,,,,,,,,,,,,,,,,,
0.1465,0.008812622,0.000788114,0.00036293,0.004204568,,,,,,,,,,,,,,,,,,,,,,,,,
0.148,0.009023159,0.000809013,0.00037853,0.004264214,,,,,,,,,,,,,,,,,,,,,,,,,
0.1495,0.009244914,0.00082973,0.000395428,0.004320097,,,,,,,,,,,,,,,,,,,,,,,,,
0.151,0.009479407,0.000850127,0.000413808,0.004371405,,,,,,,,,,,,,,,,,,,,,,,,,
0.1525,0.009728646,0.000870023,0.00043391,0.004417065,,,,,,,,,,,,,,,,,,,,,,,,,
0.154,0.009995302,0.000889165,0.00045605,0.004455633,,,,,,,,,,,,,,,,,,,,,,,,,
0.1555,0.010283158,0.000907194,0.000480669,0.004485047,,,,,,,,,,,,,,,,,,,,,,,,,
0.157,0.010597859,0.00092356,0.000508419,0.00450219,,,,,,,,,,,,,,,,,,,,,,,,,
0.1585,0.010948721,0.000937366,0.000540368,0.004501928,,,,,,,,,,,,,,,,,,,,,,,,,


==> comparison_of_length_of_elements.csv <==
L,sl_ra,hor_ratio_sb,hor_ratio_s,ver_ratio_sb,ver_ratio_s,phi_ratio_sb,phi_ratio_s
10,20,1.0082,1.0073,0.6292,0.6298,0.4958,0.4963
100,200,0.9998,0.9285,0.6369,0.6749,0.4999,0.4664
500,1000,0.9926,0.4761,0.643,0.6881,0.4963,0.2929
1000,2000,0.9736,0.2594,0.6561,0.564,0.4872,0.2072
4500,9000,0.7789,0.0473,0.7219,0.2618,0.4061,0.0854
5000,10000,0.7572,0.0415,0.7248,0.2459,0.3971,0.0799


==> horizontal_displacement_ratio.csv <==
x_parameter,ana_y,sb_q_2_numel_5,s_q_2_numel_5,sb_q_2_numel_20,s_q_2_numel_20,x_parameter,q1stb_numel_5_x,q1stb_numel_5_y,q1stb_numel_20_x,q1stb_numel_20_y,sb_q_1_numel_10,sb_q_1_numel_20,s_q_2_numel_10
0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.05,0.016368357,0.0164,0.0122,0.0164,0.017113887,0.05,0.013333333,0.002393162,0.028888889,0.001652422,0.017078254,0.017130448,0.016721337
0.1,0.064510716,0.0644,0.0324,0.0645,0.065565875,0.1,0.028444444,0.002928775,0.044444444,0.00954416,0.065501157,0.065932847,0.06025153
0.15,0.141606309,0.1402,0.0518,0.1416,0.141666775,0.15,0.051555556,0.013481481,0.051555556,0.013481481,0.141872935,0.14350349,0.120154412
0.2,0.243173271,0.236,0.07,0.2432,0.23989069,0.2,0.082222222,0.03951567,0.066666667,0.025213675,0.241193355,0.245287614,0.187325348
0.25,0.363380228,0.3397,0.0868,0.3634,0.353582453,0.25,0.117777778,0.086125356,0.080888889,0.039498575,0.357377573,0.365403321,0.256047333
0.3,0.495448848,0.4397,0.1026,0.4954,0.475720665,0.3,0.158666667,0.153316239,0.092444444,0.052467236,0.483728363,0.497054642,0.323254558
0.35,0.632116989,0.5293,0.1175,0.6321,0.599604183,0.35,0.203111111,0.247475783,0.101333333,0.062837607,0.613390606,0.633001122,0.387460536
0.4,0.766127679,0.6065,0.1316,0.766,0.719373176,0.4,0.247555556,0.359584046,0.111111111,0.075783476,0.739783161,0.766047668,0.448033573
0.45,0.890707595,0.6725,0.1451,0.8905,0.830328838,0.45,0.292,0.481948718,0.122666667,0.093880342,0.856983339,0.889517721,0.504787823
0.5,1,0.7288,0.158,0.9998,0.929060964,0.5,0.333333333,0.604273504,0.129777778,0.10422792,0.960040857,0.997675206,0.557764491
,,,,,,,0.370666667,0.71757265,0.140444444,0.12231339,,,
,,,,,,,0.402666667,0.81157265,0.149333333,0.139094017,,,
,,,,,,,0.428,0.883692308,0.165333333,0.168786325,,,
,,,,,,,0.447555556,0.936507123,0.174222222,0.186849003,,,
,,,,,,,0.460444444,0.972569801,0.184,0.207487179,,,
,,,,,,,0.467555556,0.990609687,0.193777778,0.228125356,,,
,,,,,,,0.471111111,1.000911681,0.208888889,0.261652422,,,
,,,,,,,,,0.223111111,0.295168091,,,
,,,,,,,,,0.237333333,0.331247863,,,
,,,,,,,,,0.259555556,0.38794302,,,
,,,,,,,,,0.272,0.421435897,,,
,,,,,,,,,0.284444444,0.453646724,,,
,,,,,,,,,0.304,0.50774359,,,
,,,,,,,,,0.322666667,0.557982906,,,
,,,,,,,,,0.339555556,0.606917379,,,
,,,,,,,,,0.350222222,0.635259259,,,
,,,,,,,,,0.369777778,0.689356125,,,
,,,,,,,,,0.382222222,0.722849003,,,
,,,,,,,,,0.395555556,0.758917379,,,
,,,,,,,,,0.407111111,0.787270655,,,
,,,,,,,,,0.417777778,0.815612536,,,
,,,,,,,,,0.432,0.851692308,,,
,,,,,,,,,0.447111111,0.889065527,,,
,,,,,,,,,0.462222222,0.925156695,,,
,,,,,,,,,0.477333333,0.959965812,,,
,,,,,,,,,0.488888889,0.985754986,,,
,,,,,,,,,0.499555556,1.006404558,,,


==> right_angle_lateral_buckling_formulation_comp.csv <==
Penalty_para_X,Penalty_para_Y,p_3_X,p_3_Y,p_4_X,p_4_Y,p_5_X,p_5_Y,sb_multi_2_numel_10_x,sb_multi_2_numel_10_y,sb_multi_3_numel_10_x,sb_multi_3_numel_10_y,sb_multi_4_numel_10_x,sb_multi_4_numel_10_y,sb_multi_5_numel_10_x,sb_multi_5_numel_10_y,simo_X,simo_Y,zupan_X,zupan_Y,Smolenski_X,Smolenski_Y,sb_multi_3_numel_16_x,sb_multi_3_numel_16_y,sb_multi_4_numel_16_x,sb_multi_4_numel_10_x_ls_25,sb_multi_4_numel_10_y_ls_25,sb_multi_2_numel_10_x_ls_100,sb_multi_2_numel_10_y_ls_100,sb_multi_3_numel_10_x_ls_100,sb_multi_3_numel_10_y_ls_100,sb_multi_4_numel_10_x_ls_100,sb_multi_4_numel_10_y_ls_100,s_512_pq_3_x,s_512_pq_3_y,sb_single_3_numel_10_x_ls_100,sb_single_3_numel_10_y_ls_100,sb_single_4_numel_10_x_ls_100,sb_single_4_numel_10_y_ls_100,ref_x,ref_y,zupan_2003_x,zupan_2003_y,sb_single_2_numel_10_x_ls_100,sb_single_2_numel_10_y_ls_100
0.257985258,0.815584416,0.300982801,0.909090909,0.300982801,0.909090909,0.343980344,0.909090909,1.372,0.1485,1.565,0.1485,1.5863,0.1485,1.5915,0.1485,0.097442414,0.802280819,0.387096774,0.728104839,1.161290323,1.003064516,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.075,0.260391705,0.506749426,0,0
0.343980344,0.862337662,0.343980344,0.948051948,0.515970516,1.053246753,0.42997543,1.01038961,1.3129,0.22275,1.489,0.22275,1.5094,0.22275,1.5144,0.22275,0.203221157,0.825289085,0.516129032,0.909348118,2.064516129,1.062392473,0.0864,0.0495,0.0869,0.0138,0.0594,0.003065985,0.01485,0.003740066,0.01485,0.003843082,0.01485,0.027752045,0.0297,0.003729362,0.01485,0.003840588,0.01485,10,1.075,0.255804859,0.550668474,0.003019232,0.002698338
0.386977887,0.928571429,0.42997543,1.014285714,1.117936118,1.154545455,0.773955774,1.092207792,1.2665,0.297,1.4302,0.297,1.4499,0.297,1.4549,0.297,0.312704935,0.85750955,0.774193548,0.996834677,3.870967742,1.077923387,0.1654,0.099,0.1661,0.0262,0.1188,0.006051986,0.0297,0.007364356,0.0297,0.007565981,0.0297,0.0539976,0.0594,0.007343204,0.0297,0.007561024,0.0297,30,1.075,0.251218013,0.594587522,0.005959164,0.005396629
0.515970516,1.022077922,0.601965602,1.103896104,1.977886978,1.18961039,1.891891892,1.172077922,1.2311,0.37125,1.3865,0.37125,1.4058,0.37125,1.4107,0.37125,0.274635702,0.882854211,1.096774194,1.031192876,9.032258065,1.08859207,0.2384,0.1485,0.2395,0.0376,0.1782,0.008963139,0.04455,0.010881305,0.04455,0.01117772,0.04455,0.07893489,0.0891,0.01084991,0.04455,0.011170319,0.04455,,,0.246984002,0.635128182,0.008824914,0.008094876
1.203931204,1.142857143,0.85995086,1.17012987,3.525798526,1.209090909,5.58968059,1.203246753,1.206,0.4455,1.3566,0.4455,1.3758,0.4455,1.3808,0.4455,0.54556637,0.956496223,2,1.059270833,17.67741935,1.105329301,0.307,0.198,0.3084,0.0482,0.2376,0.011804246,0.0594,0.01429872,0.0594,0.014686635,0.0594,0.102736907,0.1188,0.014257244,0.0594,0.014676803,0.0594,,,0.243455659,0.668912065,0.011621262,0.010793081
2.14987715,1.174025974,1.375921376,1.216883117,4.815724816,1.216883117,10.23341523,1.212987013,1.1909,0.51975,1.3408,0.51975,1.36,0.51975,1.3649,0.51975,0.850861235,0.995581376,3.483870968,1.077943548,27.61290323,1.123561828,0.3721,0.2475,0.3739,0.0583,0.297,0.014579813,0.07425,0.017623846,0.07425,0.01810045,0.07425,0.125556242,0.1485,0.017572409,0.07425,0.018088189,0.07425,,,0.344366266,0.702693008,0.014352695,0.013491247
3.783783784,1.191558442,2.407862408,1.248051948,6.44963145,1.220779221,12.46928747,1.216883117,1.1865,0.594,1.34,0.594,1.3595,0.594,1.3645,0.594,1.642441914,1.043767576,8.580645161,1.085490591,42.19354839,1.182177419,0.4349,0.297,0.437,0.0681,0.3564,0.017294074,0.0891,0.020863428,0.0891,0.021426344,0.0891,0.147529002,0.1782,0.020802115,0.0891,0.021411652,0.0891,,,0.340132254,0.743233667,0.017023424,0.016189375
5.675675676,1.199350649,3.43980344,1.25974026,7.73955774,1.226623377,14.18918919,1.220779221,1.1939,0.66825,1.357,0.66825,1.3771,0.66825,1.3823,0.66825,2.135211539,1.06898997,15.09677419,1.09765121,51.87096774,1.256673387,0.4962,0.3465,0.4986,0.0778,0.4158,0.019951018,0.10395,0.024023761,0.10395,0.024671013,0.10395,0.168778061,0.2079,0.023952624,0.10395,0.024653878,0.10395,,,0.335898243,0.783774327,0.019637419,0.018887467
10.06142506,1.212987013,5.073710074,1.271428571,9.975429975,1.230519481,16.16707617,1.226623377,1.2158,0.7425,1.3973,0.7425,1.4184,0.7425,1.4239,0.7425,2.142621609,1.087414367,22.64516129,1.109758065,56.38709677,1.322063172,0.5569,0.396,0.5597,0.0876,0.4752,0.022554411,0.1188,0.027110743,0.1188,0.02784072,0.1188,0.189415788,0.2376,0.027029804,0.1188,0.027821127,0.1188,,,0.330605728,0.834450152,0.022198425,0.021585526
11.86732187,1.216883117,6.707616708,1.279220779,12.38329238,1.236363636,18.91891892,1.232467532,1.2566,0.81675,1.4713,0.81675,1.4942,0.81675,1.5002,0.81675,3.879912413,1.087014224,29.29032258,1.123474462,59.61290323,1.412520161,0.6179,0.4455,0.621,0.0977,0.5346,0.025107817,0.13365,0.030129916,0.13365,0.030941348,0.13365,0.209546397,0.2673,0.030039168,0.13365,0.030919275,0.13365,,,0.42869366,0.895258201,0.024709988,0.024283552
14.01719902,1.220779221,8.16953317,1.283116883,14.61916462,1.242207792,21.41277641,1.24025974,1.3246,0.891,1.5999,0.891,1.6264,0.891,1.6333,0.891,6.293279437,1.087609993,37.5483871,1.157419355,60.90322581,1.512452957,0.6802,0.495,0.6836,0.1084,0.594,0.02761462,0.1485,0.033086502,0.1485,0.033978437,0.1485,0.229268027,0.297,0.032985914,0.1485,0.03395386,0.1485,,,0.529957101,0.925660756,0.02717547,0.026981548
15.65110565,1.226623377,10.14742015,1.290909091,16.42506143,1.248051948,24.42260442,1.251948052,1.4354,0.96525,1.8315,0.96525,1.8657,0.96525,1.8746,0.96525,8.514540409,1.090553273,47.03225806,1.206925403,,,0.7448,0.5445,0.7485,0.12,0.6534,0.030078037,0.16335,0.035985444,0.16335,0.03695723,0.16335,0.248674624,0.3267,0.035874959,0.16335,0.036930119,0.16335,,,0.579001067,0.95606478,0.029598072,0.029679514
7.653562654,1.205194805,11.86732187,1.298701299,17.8009828,1.251948052,27.08845209,1.261688312,1.6223,1.0395,2.3042,1.0395,2.36,1.0395,2.3745,1.0395,10.6388221,1.092367258,52,1.250416667,,,0.8132,0.594,0.8172,0.1332,0.7128,0.032501137,0.1782,0.038831431,0.1782,0.039882702,0.1782,0.267857724,0.3564,0.038710972,0.1782,0.039853024,0.1782,,,0.783997789,0.993221171,0.031980841,0.032377452
16.94103194,1.228571429,13.32923833,1.304545455,18.83292383,1.255844156,29.84029484,1.275324675,1.9684,1.11375,3.6227,1.11375,3.7813,1.11375,3.823,1.11375,13.92268704,1.097369055,55.93548387,1.301774194,,,0.887,0.6435,0.8913,0.1485,0.7722,0.034886856,0.19305,0.041628935,0.19305,0.042759598,0.19305,0.286908198,0.3861,0.041498402,0.19305,0.042727315,0.19305,,,1.301958524,1.03374713,0.034326697,0.035075363
20.03685504,1.24025974,14.96314496,1.31038961,20.12285012,1.25974026,32.24815725,1.287012987,2.7425,1.187999998,13.396,1.187999998,15.2086,1.187999998,15.6177,1.187999998,17.20701511,1.103522377,59.35483871,1.381283602,,,0.9686,0.693,0.9732,0.1674,0.8316,0.037238008,0.2079,0.044382233,0.2079,0.045592459,0.2079,0.305918025,0.4158,0.044241503,0.2079,0.045557531,0.2079,,,2.187219754,1.057370855,0.036638435,0.037773247
22.27272727,1.248051948,17.1990172,1.322077922,21.67076167,1.263636364,34.31203931,1.298701299,5.0818,1.26225,36.6666,1.26225,38.4848,1.26225,38.6852,1.26225,21.65092644,1.11286351,60.58064516,1.428094758,,,1.0612,0.7425,1.0661,0.1918,0.891,0.039557302,0.22275,0.047095432,0.22275,0.048385652,0.22275,0.324982184,0.4455,0.046944364,0.22275,0.048348036,0.22275,,,3.439252227,1.069159931,0.038918745,0.040471107
24.07862408,1.255844156,18.66093366,1.32987013,22.87469287,1.269480519,36.11793612,1.31038961,10.7187,1.336499998,48.3364,1.336499998,49.8673,1.336499998,49.958,1.336499998,25.41876156,1.121208731,61.41935484,1.484301075,,,1.1695,0.792,1.1748,0.2262,0.9504,0.04184735,0.2376,0.049772496,0.2376,0.051143395,0.2376,0.344200751,0.4752,0.049610928,0.2376,0.051103045,0.2376,,,5.109922582,1.072491275,0.041170225,0.043168944
25.88452088,1.263636364,20.63882064,1.341558442,24.25061425,1.275324675,38.43980344,1.325974026,17.0567,1.410750003,55.0575,1.410750003,56.3419,1.410750003,56.3716,1.410750003,27.93049725,1.126388369,,,,,1.3011,0.8415,1.3068,0.2801,1.0098,0.044110682,0.25245,0.052417266,0.25245,0.053869785,0.25245,0.36368129,0.5049,0.052245014,0.25245,0.05382665,0.25245,,,7.302611268,1.077497111,0.043395384,0.045866757
27.002457,1.267532468,22.87469287,1.357142857,25.71253071,1.281168831,39.98771499,1.335714286,22.7978,1.485000013,59.1572,1.485000013,60.2071,1.485000013,60.1957,1.485000013,31.21667784,1.13714779,,,,,1.4685,0.891,1.4745,0.3812,1.0692,0.046349754,0.2673,0.055033481,0.2673,0.056568815,0.2673,0.383541709,0.5346,0.054850342,0.2673,0.056522844,0.2673,,,9.181983105,1.082511768,0.045596664,0.048564549
28.98034398,1.279220779,24.50859951,1.366883117,27.26044226,1.287012987,43.16953317,1.361038961,,,,,,,,,33.43979133,1.144697169,,,,,1.6943,0.9405,1.7007,0.6546,1.1286,0.048566958,0.28215,0.057624798,0.28215,0.059244405,0.28215,0.403913716,0.5643,0.057430548,0.28215,0.059195542,0.28215,,,11.37484821,1.085828411,0.047776439,0.051262319
30.52825553,1.287012987,26.57248157,1.382467532,29.23832924,1.296753247,44.63144963,1.372727273,,,,,,,,,35.47079877,1.154594058,,,,,2.0242,0.99,2.0311,4.5178,1.188,0.050764636,0.297,0.060194815,0.297,0.061900416,0.297,0.424947162,0.594,0.059989207,0.297,0.061848605,0.297,,,13.77641479,1.090828367,0.049937035,0.05396007
31.99017199,1.294805195,28.63636364,1.4,30.87223587,1.306493506,47.21130221,1.4,,,,,,,,,37.5018062,1.164490947,,,,,2.5676,1.0395,2.5749,33.2541,1.2474,0.052945083,0.31185,0.062747084,0.31185,0.06454068,0.31185,0.44681557,0.6237,0.06252985,0.31185,0.064485859,0.31185,,,16.07371884,1.094142069,0.052080732,0.056657802
33.62407862,1.302597403,,,32.93611794,1.318181818,,,,,,,,,,,39.53281364,1.174387836,,,,,3.6618,1.089,3.6698,45.1312,1.306800005,0.055110561,0.3267,0.065285137,0.3267,0.067169016,0.3267,0.469723351,0.6534,0.065055985,0.3267,0.067111122,0.3267,,,18.57990079,1.09744989,0.054209776,0.059355516
35.42997543,1.314285714,,,35.25798526,1.333766234,,,,,,,,,,,42.14523366,1.189908967,,,,,7.0108,1.1385,7.0206,52.1669,1.366199923,0.057263309,0.34155,0.067812502,0.34155,0.069789254,0.34155,0.493915392,0.6831,0.067571114,0.34155,0.06972822,0.34155,,,21.39939959,1.100748891,0.056326389,0.062053214
36.63390663,1.322077922,,,37.14987715,1.345454545,,,,,,,,,,,45.43650867,1.213335161,,,,,21.6249,1.187999999,21.6645,56.7115,1.425599981,0.059405546,0.3564,0.070332721,0.3564,0.072405259,0.3564,0.519690045,0.7128,0.070078754,0.3564,0.072341016,0.3564,,,24.11410661,1.10742922,0.058432776,0.064750895
37.75184275,1.32987013,,,39.12776413,1.361038961,,,,,,,,,,,46.98632472,1.226797775,,,,,36.102,1.237500002,36.1727,59.7118,1.485000004,0.061539486,0.37125,0.072849375,0.37125,0.075020953,0.37125,0.547417067,0.7425,0.072582456,0.37125,0.074953428,0.37125,,,27.03769152,1.114103669,0.060531136,0.067448562
39.12776413,1.341558442,,,41.10565111,1.376623377,,,,,,,,,,,49.02150032,1.247058388,,,,,44.9249,1.287000001,45.0069,,,0.063667345,0.3861,0.0753661,0.3861,0.077640342,0.3861,0.577562938,0.7722,0.075085827,0.3861,0.077569457,0.3861,,,28.91723978,1.117429132,0.06262367,0.070146215
40.5036855,1.353246753,,,42.65356265,1.392207792,,,,,,,,,,,50.28176789,1.260587693,,,,,50.7969,1.336500736,50.8814,,,0.065791349,0.40095,0.077886613,0.40095,0.080267538,0.40095,0.610727394,0.8019,0.077592549,0.40095,0.080193214,0.40095,,,31.10975205,1.124124162,0.064712589,0.072843855
42.3955774,1.368831169,,,43.64250614,1.401948052,,,,,,,,,,,51.63947789,1.276397817,,,,,54.8842,1.386000269,54.9663,,,0.067913744,0.4158,0.080414731,0.4158,0.082906793,0.4158,0.6476975,0.8316,0.080106404,0.4158,0.082828946,0.4158,,,33.51114221,1.130813312,0.066800125,0.075541484
44.88943489,1.392207792,,,,,,,,,,,,,,,53.63010044,1.305881743,,,,,57.7758,1.435499958,57.8529,,,0.070036808,0.43065,0.082954401,0.43065,0.085562524,0.43065,0.689530006,0.8613,0.082631301,0.43065,0.085481066,0.43065,,,35.39033763,1.137517164,0.068888541,0.078239104
45.66339066,1.4,,,,,,,,,,,,,,,55.23419525,1.334303064,,,,,59.8169,1.484999739,59.8874,,,0.072162858,0.4455,0.085509725,0.4455,0.088239353,0.4455,0.737680924,0.891,0.085171297,0.4455,0.08815419,0.4455,,,37.1650941,1.144223956,0.07098014,0.080936714
,,,,,,,,,,,,,,,,56.88886378,1.368470895,,,,,,,,,,0.074294263,0.46035,0.08808499,0.46035,0.090942136,0.46035,0.794217317,0.9207,0.087730631,0.46035,0.090853169,0.46035,,,38.83505879,1.154312076,0.073077276,0.083634318
,,,,,,,,,,,,,,,,58.35420503,1.411895385,,,,,,,,,,0.076433452,0.4752,0.090684701,0.4752,0.093676012,0.4752,0.862179385,0.9504,0.090313757,0.4752,0.093583137,0.4752,,,40.71407779,1.162705122,0.075182365,0.086331917
,,,,,,,,,,,,,,,,59.43440792,1.457711845,,,,,,,,,,0.078582931,0.49005,0.093313618,0.49005,0.096446442,0.49005,0.946233899,0.9801,0.092925375,0.49005,0.096349549,0.49005,,,43.53234167,1.177828481,0.077297898,0.089029513
,,,,,,,,,,,,,,,,59.93041945,1.490994913,,,,,,,,,,0.080745292,0.5049,0.095976796,0.5049,0.099259269,0.5049,1.053934588,1.0098,0.095570477,0.5049,0.09915824,0.5049,,,46.14155124,1.194646916,0.079426454,0.091727106
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.082923228,0.51975,0.098679633,0.51975,0.102120769,0.51975,1.198366305,1.0395,0.098254386,0.51975,0.102015478,0.51975,,,49.16781093,1.218210366,0.081570713,0.094424701
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.085119549,0.5346,0.10142792,0.5346,0.105037725,0.5346,1.404335296,1.0692,0.100982815,0.5346,0.104928038,0.5346,,,51.25447291,1.23842189,0.083733469,0.097122299
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.087337199,0.54945,0.104227904,0.54945,0.108017502,0.54945,1.725204454,1.0989,0.103761916,0.54945,0.107903276,0.54945,,,53.86227114,1.268753878,0.085917653,0.099819902
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.089579272,0.5643,0.107086353,0.5643,0.111068139,0.5643,2.299827381,1.1286,0.106598356,0.5643,0.110949218,0.5643,,,56.26048579,1.305848522,0.088126346,0.102517514
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.091849033,0.57915,0.110010638,0.57915,0.114198452,0.57915,3.623190228,1.1583,0.109499389,0.57915,0.114074669,0.57915,,,57.51128335,1.329461957,0.0903628,0.105215138
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.094149942,0.594,0.113008822,0.594,0.117418159,0.594,8.33906669,1.188,0.112472946,0.594,0.11728933,0.594,,,58.65693628,1.359835109,0.092630462,0.107912777
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.096485678,0.60885,0.11608977,0.60885,0.120738021,0.60885,18.10060725,1.2177,0.115527738,0.60885,0.12060395,0.60885,,,59.38624476,1.376706468,0.094932997,0.110610435
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.098860167,0.6237,0.119263272,0.6237,0.124170019,0.6237,25.55158773,1.2474,0.118673384,0.6237,0.124030489,0.6237,,,60.4260474,1.420596114,0.097274319,0.113308117
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.101277612,0.63855,0.122540191,0.63855,0.127727552,0.63855,31.02972008,1.2771,0.121920545,0.63855,0.127582325,0.63855,,,61.25520798,1.481383581,0.099658618,0.116005828
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.103742531,0.6534,0.125932637,0.6534,0.131425687,0.6534,35.31677259,1.3068,0.125281104,0.6534,0.1312745,0.6534,,,,,0.1020904,0.118703573
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.106259795,0.66825,0.129454179,0.66825,0.135281445,0.66825,38.79656124,1.3365,0.12876836,0.66825,0.135124007,0.66825,,,,,0.104574525,0.121401358
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.108834676,0.6831,0.13312009,0.6831,0.139314166,0.6831,41.68296187,1.3662,0.132397275,0.6831,0.139150151,0.6831,,,,,0.107116254,0.124099191
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111472897,0.69795,0.136947652,0.69795,0.143545937,0.69795,44.10954956,1.3959,0.136184767,0.69795,0.143374982,0.69795,,,,,0.109721299,0.12679708
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114180691,0.7128,0.14095652,0.7128,0.148002135,0.7128,46.16683812,1.4256,0.140150059,0.7128,0.147823828,0.7128,,,,,0.112395888,0.129495033
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.116964876,0.72765,0.145169169,0.72765,0.152712082,0.72765,47.91989665,1.4553,0.144315118,0.72765,0.152525957,0.72765,,,,,0.115146827,0.132193061
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.119832927,0.7425,0.149611445,0.7425,0.157709881,0.7425,49.41760899,1.485,0.148705181,0.7425,0.157515405,0.7425,,,,,0.117981588,0.134891176
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.122793073,0.75735,0.154313248,0.75735,0.163035458,0.75735,,,0.153349418,0.75735,0.16283202,0.75735,,,,,0.120908397,0.137589391
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.125854404,0.7722,0.159309382,0.7722,0.168735891,0.7722,,,0.158281751,0.7722,0.168522781,0.7722,,,,,0.123936341,0.140287722
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.129026997,0.78705,0.164640636,0.78705,0.174867124,0.78705,,,0.163541894,0.78705,0.174643513,0.78705,,,,,0.127075503,0.142986187
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.132322062,0.8019,0.170355155,0.8019,0.181496182,0.8019,,,0.16917667,0.8019,0.181261093,0.8019,,,,,0.130337099,0.145684807
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.135752124,0.81675,0.176510203,0.81675,0.188704102,0.81675,,,0.175241705,0.81675,0.188456374,0.81675,,,,,0.133733667,0.148383606
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.139331222,0.8316,0.183174465,0.8316,0.19658983,0.8316,,,0.181803632,0.8316,0.196328064,0.8316,,,,,0.137279268,0.151082613
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.143075164,0.84645,0.190431071,0.84645,0.205275492,0.84645,,,0.188942982,0.84645,0.204997991,0.84645,,,,,0.14098974,0.153781861
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.147001825,0.8613,0.198381642,0.8613,0.214913658,0.8613,,,0.196758045,0.8613,0.214618329,0.8613,,,,,0.144882999,0.156481388
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.151131503,0.87615,0.207151769,0.87615,0.225697492,0.87615,,,0.205370082,0.87615,0.225381721,0.87615,,,,,0.148979399,0.159181243
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.155487361,0.891,0.216898557,0.891,0.237875271,0.891,,,0.214930494,0.891,0.237535741,0.891,,,,,0.15330218,0.16188148
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.160095959,0.90585,0.227821222,0.90585,0.251771602,0.90585,,,0.225630847,0.90585,0.251404028,0.90585,,,,,0.157878004,0.164582166
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.164987914,0.9207,0.240176249,0.9207,0.267819258,0.9207,,,0.237717176,0.9207,0.267417985,0.9207,,,,,0.16273762,0.167283382
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.170198721,0.93555,0.254299622,0.93555,0.286608389,0.93555,,,0.251510881,0.93555,0.286165778,0.93555,,,,,0.1679167,0.169985224
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.175769773,0.9504,0.270640261,0.9504,0.308965292,0.9504,,,0.267440026,0.9504,0.308470726,0.9504,,,,,0.173456865,0.172687814
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.181749653,0.96525,0.28981189,0.96525,0.336083726,0.96525,,,0.286087653,0.96525,0.335521949,0.96525,,,,,0.179407004,0.175391297
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.188195783,0.9801,0.312676371,0.9801,0.369754814,0.9801,,,0.308268953,0.9801,0.369102992,0.9801,,,,,0.185824939,0.178095858
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.195176544,0.99495,0.340483283,0.99495,0.412794173,0.99495,,,0.335159661,0.99495,0.412016353,0.99495,,,,,0.192779582,0.180801726
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.202774033,1.0098,0.375115623,1.0098,0.469896496,1.0098,,,0.368520211,1.0098,0.468932313,1.0098,,,,,0.200353739,0.183509194
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.211087704,1.02465,0.419549409,1.02465,0.549516218,1.02465,,,0.411110809,1.02465,0.548255295,1.02465,,,,,0.208647814,0.186218635
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.22023922,1.0395,0.478781133,1.0395,0.668568763,1.0395,,,0.467518405,1.0395,0.666783977,1.0395,,,,,0.217784761,0.188930536
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.230379044,1.05435,0.561891603,1.05435,0.866514487,1.05435,,,0.545966326,1.05435,0.863648933,1.05435,,,,,0.227916812,0.191645536
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.241695509,1.0692,0.687283898,1.0692,1.261300472,1.0692,,,0.662802433,1.0692,1.255531826,1.0692,,,,,0.239234747,0.194364489
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.254427546,1.08405,0.898723475,1.08405,2.421620159,1.08405,,,0.855782834,1.08405,2.402626125,1.08405,,,,,0.251980949,0.197088556
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.268882916,1.098899996,1.331306268,1.098899996,9.351088708,1.098899996,,,1.235696228,1.098899996,9.316448563,1.098899996,,,,,0.266468107,0.199819345
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.285464921,1.11375,2.675135081,1.11375,19.23377469,1.11375,,,2.310802344,1.11375,19.27003732,1.11375,,,,,0.283106718,0.202559132
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.304712585,1.1286,9.636778219,1.1286,25.86313539,1.1286,,,7.927458456,1.1286,25.89664701,1.1286,,,,,0.302446528,0.205311223
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.327362944,1.14345,18.06069993,1.14345,30.86108985,1.14345,,,16.66530696,1.14345,30.88364965,1.14345,,,,,0.325240979,0.208080556
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.354451014,1.1583,24.00745831,1.1583,34.88397181,1.1583,,,22.89599832,1.1583,34.89740107,1.1583,,,,,0.352550971,0.210874768
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.387476934,1.17315,28.61787773,1.17315,38.23947675,1.17315,,,27.67647831,1.17315,38.2465773,1.17315,,,,,0.385918981,0.213706155
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.428699296,1.188,32.39790224,1.188,41.10023651,1.188,,,31.57089041,1.188,41.10337787,1.188,,,,,0.427675887,0.21659551
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.481680927,1.20285,35.59676324,1.20285,43.57492414,1.20285,,,34.85436736,1.20285,43.57589433,1.20285,,,,,0.481514459,0.219580179
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.552379877,1.217700002,38.35787374,1.217700002,45.73751698,1.217700002,,,37.68265236,1.217700002,45.73760603,1.217700002,,,,,0.553641176,0.222732545
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.651534039,1.232550001,40.77300238,1.232550001,47.64128303,1.232550001,,,40.15395543,1.232550001,47.64139359,1.232550001,,,,,0.655304249,0.226207421
,,,,,,,,,,,,,,,,,,,,,,,,,,,0.800493228,1.247400001,42.90540407,1.247400001,49.32622508,1.247400001,,,42.33514586,1.247400001,49.32696761,1.247400001,,,,,0.8089811,0.230382334
,,,,,,,,,,,,,,,,,,,,,,,,,,,1.04757403,1.262250002,44.80110783,1.262250002,50.82337615,1.262250002,,,44.2743941,1.262250002,50.8251434,1.262250002,,,,,1.065502907,0.236356355
,,,,,,,,,,,,,,,,,,,,,,,,,,,1.519707721,1.277100002,46.49500447,1.277100002,52.15743881,1.277100002,,,46.0079156,1.277100002,52.16046218,1.277100002,,,,,1.554193115,0.248102132
,,,,,,,,,,,,,,,,,,,,,,,,,,,2.537770575,1.291950001,48.01439212,1.291950001,53.34849054,1.291950001,,,47.56385816,1.291950001,53.35288243,1.291950001,,,,,2.551009932,0.280698575
,,,,,,,,,,,,,,,,,,,,,,,,,,,4.275205214,1.306800002,49.38117079,1.306800002,54.41313186,1.306800002,,,48.96468471,1.306800002,54.41891736,1.306800002,,,,,4.098028397,0.360420027
,,,,,,,,,,,,,,,,,,,,,,,,,,,6.187791688,1.321650002,50.61326915,1.321650002,55.36528639,1.321650002,,,50.22870852,1.321650002,55.37242709,1.321650002,,,,,5.775798618,0.48920155
,,,,,,,,,,,,,,,,,,,,,,,,,,,7.998183005,1.336499703,51.72561063,1.336499703,56.2167746,1.336499703,,,51.37112403,1.336499703,56.22518648,1.336499703,,,,,7.403533164,0.657011982
,,,,,,,,,,,,,,,,,,,,,,,,,,,9.687817517,1.35134981,52.73079031,1.35134981,56.97773581,1.35134981,,,52.40472339,1.35134981,56.9873027,1.35134981,,,,,8.962517539,0.857727814
,,,,,,,,,,,,,,,,,,,,,,,,,,,11.27430747,1.366199875,53.63956285,1.366199875,57.65694514,1.366199875,,,53.34040943,1.366199875,57.66752888,1.366199875,,,,,10.45926172,1.087522041
,,,,,,,,,,,,,,,,,,,,,,,,,,,12.77526651,1.381049921,54.46120327,1.381049921,58.26205618,1.381049921,,,54.18757235,1.381049921,58.27350433,1.381049921,,,,,11.90200464,1.343613847
,,,,,,,,,,,,,,,,,,,,,,,,,,,14.20477463,1.395899947,55.20377925,1.395899947,58.79978986,1.395899947,,,54.95437251,1.395899947,58.81194147,1.395899947,,,,,13.29777279,1.623820912
,,,,,,,,,,,,,,,,,,,,,,,,,,,15.57374564,1.410749968,55.87436076,1.410749968,59.27608362,1.410749968,,,55.64795685,1.410749968,59.28877354,1.410749968,,,,,14.65221832,1.926346337
,,,,,,,,,,,,,,,,,,,,,,,,,,,16.89064416,1.425599978,56.47918387,1.425599978,59.6962107,1.425599978,,,56.27462734,1.425599978,59.7092729,1.425599978,,,,,15.96983149,2.249651866
,,,,,,,,,,,,,,,,,,,,,,,,,,,18.16208861,1.440449983,57.02378084,1.440449983,60.06487682,1.440449983,,,56.83997416,1.440449983,60.07814676,1.440449983,,,,,17.25417464,2.5923764
,,,,,,,,,,,,,,,,,,,,,,,,,,,19.39330663,1.455299986,57.51308468,1.455299986,60.38629918,1.455299986,,,57.3489823,1.455299986,60.39961559,1.455299986,,,,,18.5080836,2.953283194
,,,,,,,,,,,,,,,,,,,,,,,,,,,20.58847191,1.470149981,57.95151409,1.470149981,60.66427175,1.470149981,,,57.80611801,1.470149981,60.67747792,1.470149981,,,,,19.7338308,3.33122608
,,,,,,,,,,,,,,,,,,,,,,,,,,,21.75095292,1.484999972,58.34304338,1.484999972,60.90221968,1.484999972,,,58.21539964,1.484999972,60.91516436,1.484999972,,,,,20.9332543,3.725128327


==> rotation_ratio.csv <==
x_parameter,ana_y,sb_q_2_numel_5,s_q_2_numel_5,sb_q_2_numel_20,s_q_2_numel_20,x_parameter,q1stb_numel_5_x,q1stb_numel_5_y,q1stb_numel_20_x,q1stb_numel_20_y,sb_q_1_numel_10,sb_q_1_numel_20,s_q_2_numel_10
0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.05,0.05,0.05,0.0432,0.05,0.05,0.05,0.013333333,0.009145299,0.021333333,0.018222222,0.049977266,0.049999352,0.04936617
0.1,0.1,0.0999,0.0705,0.1,0.0997,0.1,0.028888889,0.024729345,0.039111111,0.03639886,0.099829605,0.099994838,0.095418774
0.15,0.15,0.1494,0.0895,0.15,0.1489,0.15,0.052,0.048102564,0.064888889,0.06237037,0.14947494,0.149982721,0.136554804
0.2,0.2,0.1971,0.1043,0.2,0.1975,0.2,0.081777778,0.07797151,0.094222222,0.090951567,0.19887639,0.199959497,0.172741516
0.25,0.25,0.2412,0.1165,0.25,0.2451,0.25,0.118222222,0.114336182,0.115555556,0.113019943,0.248022255,0.249921994,0.204619535
0.3,0.3,0.2801,0.1269,0.3,0.2918,0.3,0.158666667,0.157162393,0.134222222,0.131207977,0.296910603,0.299867433,0.232937177
0.35,0.35,0.3135,0.1362,0.35,0.3373,0.35,0.202666667,0.201316239,0.165333333,0.16365812,0.345542821,0.34979346,0.258349924
0.4,0.4,0.3419,0.1445,0.4,0.3816,0.4,0.248,0.249333333,0.184888889,0.183139601,0.393921669,0.399698153,0.281383992
0.45,0.45,0.3662,0.152,0.4499,0.4247,0.45,0.292,0.296051282,0.216888889,0.21560114,0.442050758,0.449580007,0.302450913
0.5,0.5,0.3874,0.159,0.4999,0.4664,0.5,0.333333333,0.342735043,0.239111111,0.238962963,0.489934394,0.4994379,0.321871672
,,,,,,,0.370666667,0.384239316,0.270222222,0.270131054,,,
,,,,,,,0.402666667,0.420547009,0.303111111,0.30388604,,,
,,,,,,,0.428444444,0.451646724,0.323555556,0.324660969,,,
,,,,,,,0.447111111,0.473680912,0.341333333,0.342837607,,,
,,,,,,,0.460444444,0.490518519,0.359111111,0.361014245,,,
,,,,,,,0.468,0.499589744,0.378666667,0.381777778,,,
,,,,,,,0.471111111,0.503475783,0.395555556,0.39994302,,,
,,,,,,,,,0.416888889,0.420729345,,,
,,,,,,,,,0.435555556,0.438917379,,,
,,,,,,,,,0.453333333,0.457094017,,,
,,,,,,,,,0.472,0.476564103,,,
,,,,,,,,,0.489777778,0.494740741,,,
,,,,,,,,,0.498666667,0.505111111,,,


==> shear_different_element_type.csv <==
load_solid,solid_a_t_2,lsb_a_t_2,sb1_a_t_2_nu_0,sb1_a_t_2_nu_0.3,sb2_a_t_2_nu_0,sb2_a_t_2_nu_0.3,sb1_a_t_100_nu_0,sb1_a_t_100_nu_0.3,sb2_a_t_100_nu_0,sb2_a_t_100_nu_0.3,sb5_a_t_2_nu_0,sb5_a_t_2_nu_0.3,sb5_a_t_100_nu_0,sb5_a_t_100_nu_0.3,solid_a_t_2_nu_0.3,solid_a_t_100_nu_0.3,lss_a_t_2,ss_a_t_2,lss_a_t_100,ss_a_t_100,lsb_a_t_100,sb_a_t_100,ls_a_t_100,s_a_t_100,l_q1stb_2,q1stb_2,l_q1stb_100,q1stb_100,load_par,analytical,linear_x,linear_y,load_solid_10,solid4_512_a_t_100_nu_0,solid4_512_a_t_100_nu_0.3,solid4_512_a_t_2_nu_0.3,solid4_512_a_t_2_nu_0,load_step_5
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.2,0.1313,0.2,0.129359028,0.122711625,0.132941678,0.129865656,0.081305947,0.085667372,0.105368773,0.102951415,0.133002146,0.132760801,0.130976022,0.129479272,0.1129,0.0563,0.2,0.0673,0.2,0.0587,0.2,0.0587,0.2,0.0404,0.402097902,0.128074246,0.402097902,0.129930394,0.270979021,0.089095128,0.161713287,0.053828306,0.4,0.131,0.249394401,0.2525,0.1329,0.8
0.4,0.2497,0.4,0.24734648,0.240335032,0.253867682,0.251504535,0.124936705,0.128442337,0.191918002,0.187092791,0.254285695,0.257828735,0.249452195,0.246802715,0.2172,0.0815,0.4,0.1328,0.4,0.1049,0.4,0.1049,0.4,0.0631,0.795454545,0.245011601,0.795454545,0.250580046,0.463286713,0.150348028,0.27972028,0.094663573,0.8,0.2495,0.429330631,0.4368,0.2536,1.6
0.6,0.3487,0.6,0.347742593,0.344334984,0.356232774,0.356360585,0.156675472,0.159066988,0.26991335,0.260636979,0.357380247,0.366266945,0.349005237,0.345590639,0.3079,0.0984,0.6,0.1952,0.6,0.1487,0.6,0.1487,0.6,0.0785,1.197552448,0.347099768,1.197552448,0.350812065,0.708041958,0.217169374,0.458916084,0.153132251,1.2,0.349,0.544458973,0.5563,0.3555,2.4
0.8,0.4285,0.8,0.429857103,0.431185386,0.439372536,0.441984087,0.181319696,0.182490091,0.333471733,0.31984982,0.441520949,0.455273996,0.429390942,0.425522244,0.384,0.1115,0.8,0.2532,0.8,0.1916,0.8,0.1916,0.8,0.0904,1.59965035,0.428770302,1.59965035,0.439907193,0.961538462,0.291415313,0.611888112,0.204176334,1.6,0.4294,0.619090014,0.6347,0.4383,3.2
1,0.492,1,0.495991216,0.50155816,0.505796006,0.510146547,0.201463172,0.201486082,0.382632238,0.366276821,0.50908515,0.526456479,0.493402351,0.48930095,0.4468,0.1223,1,0.3064,1,0.2322,1,0.2322,1,0.1002,2.001748252,0.495591647,2.001748252,0.512296984,1.311188811,0.387935035,0.673076923,0.224593968,2,0.4935,0.669878919,0.6895,0.5046,4
1.2,0.5427,1.2,0.549236771,0.558036618,0.55882847,0.564125341,0.218534311,0.217521918,0.420243427,0.402848649,0.563304192,0.583077616,0.544439076,0.540254478,0.4984,0.1317,1.2,0.3546,1.2,0.2694,1.2,0.2694,1.2,0.1087,2.403846154,0.549419954,2.403846154,0.571693735,1.695804196,0.477030162,0.786713287,0.261716937,2.4,0.5446,,,0.5577,
1.4,0.5836,1.4,0.592437301,0.603503,0.601502677,0.607144192,0.233376661,0.231437665,0.449457726,0.432160357,0.607158971,0.628415008,0.585488815,0.581319755,0.5412,0.14,1.4,0.3979,1.4,0.3029,1.4,0.3029,1.4,0.1161,2.797202797,0.593967517,2.797202797,0.618097448,1.931818182,0.525290023,0.909090909,0.302552204,2.8,0.5857,,,0.6007,
1.6,0.6172,1.6,0.62789169,0.640462171,0.636250646,0.641844541,0.246525714,0.243756024,0.472712828,0.456132575,0.643057604,0.665179501,0.618899751,0.614811033,0.5768,0.1474,1.6,0.4367,1.6,0.3324,1.6,0.3324,1.6,0.1228,3.199300699,0.629234339,3.199300699,0.657076566,2.097902098,0.558700696,0.97027972,0.322969838,3.2,0.6192,,,0.6359,
1.8,0.645,1.8,0.657364876,0.670891459,0.664924304,0.67024047,0.258342087,0.254824263,0.491690885,0.476117419,0.672843448,0.695448411,0.646441046,0.642475133,0.6069,0.1542,1.8,0.4713,1.8,0.3583,1.8,0.3583,1.8,0.1289,3.601398601,0.658932715,3.601398601,0.690487239,2.377622378,0.606960557,1.075174825,0.358236659,3.6,0.6468,,,0.6652,
2,0.6685,2,0.68218643,0.696291493,0.688907559,0.693826219,0.269080303,0.264885146,0.507525377,0.493063192,0.697899414,0.720767217,0.669428481,0.665612953,0.6326,0.1604,2,0.5021,2,0.3809,2,0.3809,2,0.1345,4.003496503,0.683062645,4.003496503,0.716473318,2.56993007,0.638515081,1.18006993,0.39350348,4,0.67,,,0.6898,
2.2,,2.2,,,,,,,,,,,,,,,2.2,0.5297,2.2,0.4006,2.2,0.4006,2.2,0.1397,,,,,2.832167832,0.675638051,1.293706294,0.43062645,,,,,,
2.4,,2.4,,,,,,,,,,,,,,,2.4,0.5544,2.4,0.4178,2.4,0.4178,2.4,0.1446,,,,,3.234265734,0.720185615,1.38986014,0.464037123,,,,,,
2.6,,2.6,,,,,,,,,,,,,,,2.6,0.5765,2.6,0.433,2.6,0.433,2.6,0.1492,,,,,3.522727273,0.742459397,1.52972028,0.508584687,,,,,,
2.8,,2.8,,,,,,,,,,,,,,,2.8,0.5965,2.8,0.4464,2.8,0.4464,2.8,0.1535,,,,,,,1.678321678,0.558700696,,,,,,
3,,3,,,,,,,,,,,,,,,3,0.6145,3,0.4585,3,0.4585,3,0.1576,,,,,,,1.826923077,0.608816705,,,,,,
3.2,,3.2,,,,,,,,,,,,,,,3.2,0.6308,3.2,0.4692,3.2,0.4692,3.2,0.1615,,,,,,,1.971153846,0.657076566,,,,,,
3.4,,3.4,,,,,,,,,,,,,,,3.4,0.6457,3.4,0.479,3.4,0.479,3.4,0.1652,,,,,,,2.124125874,0.707192575,,,,,,
3.6,,3.6,,,,,,,,,,,,,,,3.6,0.6592,3.6,0.4878,3.6,0.4878,3.6,0.1688,,,,,,,2.333916084,0.777726218,,,,,,
3.8,,3.8,,,,,,,,,,,,,,,3.8,0.6716,3.8,0.4959,3.8,0.4959,3.8,0.1722,,,,,,,2.403846154,0.8,,,,,,
4,,4,,,,,,,,,,,,,,,4,0.683,4,0.5033,4,0.5033,4,0.1755,,,,,,,,,,,,,,


==> vertical_displacement_ratio.csv <==
x_parameter,ana_y,sb_q_2_numel_5,s_q_2_numel_5,sb_q_2_numel_20,s_q_2_numel_20,x_parameter,q1stb_numel_5_x,q1stb_numel_5_y,q1stb_numel_20_x,q1stb_numel_20_y,sb_q_1_numel_10,sb_q_1_numel_20,s_q_2_numel_10
0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.05,0.155791947,0.1558,0.1349,0.1558,0.155540803,0.05,0.004,0.012871795,0.013333333,0.038632479,0.155539851,0.155667124,0.153729317
0.1,0.303958894,0.3038,0.2178,0.304,0.30253547,0.1,0.013333333,0.038632479,0.022222222,0.066951567,0.302563036,0.303462962,0.290456963
0.15,0.437373431,0.436,0.2738,0.4374,0.433590288,0.15,0.028888889,0.086267806,0.034666667,0.103008547,0.433778121,0.436287974,0.402451475
0.2,0.549866805,0.5444,0.316,0.5499,0.542930508,0.2,0.051555556,0.157071225,0.044444444,0.136467236,0.543388938,0.548032237,0.490125413
0.25,0.636619772,0.6243,0.3498,0.6366,0.626828171,0.25,0.081777778,0.247202279,0.051555556,0.157071225,0.627274703,0.633962537,0.557239569
0.3,0.694455084,0.6766,0.3781,0.6945,0.683709712,0.3,0.117777778,0.351509972,0.063111111,0.193116809,0.683057636,0.691005862,0.607947779
0.35,0.722011061,0.7074,0.4024,0.722,0.713980771,0.35,0.158666667,0.458444444,0.075555556,0.23045584,0.710105112,0.71790984,0.645793684
0.4,0.719784992,0.7232,0.4236,0.7198,0.719654716,0.4,0.202666667,0.557726496,0.081777778,0.247202279,0.709444513,0.715270794,0.673563912
0.45,0.690045086,0.7292,0.4424,0.6902,0.703886549,0.45,0.247555556,0.639071225,0.102222222,0.307720798,0.683584197,0.685430605,0.693395593
0.5,0.636619772,0.7289,0.4594,0.6369,0.670501275,0.5,0.291555556,0.693481481,0.117777778,0.35022792,0.63625377,0.632253656,0.706922825
,,,,,,,0.333333333,0.724786325,0.137777778,0.404330484,,,
,,,,,,,0.370666667,0.732957265,0.149333333,0.432683761,,,
,,,,,,,0.402666667,0.723111111,0.163555556,0.468763533,,,
,,,,,,,0.428444444,0.702928775,0.179555556,0.504866097,,,
,,,,,,,0.447111111,0.680091168,0.192,0.533230769,,,
,,,,,,,0.460444444,0.664877493,0.210666667,0.569367521,,,
,,,,,,,0.468,0.654717949,0.218666667,0.584854701,,,
,,,,,,,0.471111111,0.64962963,0.233777778,0.61197151,,,
,,,,,,,,,0.259555556,0.649481481,,,
,,,,,,,,,0.277333333,0.671504274,,,
,,,,,,,,,0.301333333,0.69617094,,,
,,,,,,,,,0.316444444,0.709185185,,,
,,,,,,,,,0.344888889,0.72237037,,,
,,,,,,,,,0.36,0.725128205,,,
,,,,,,,,,0.389333333,0.722940171,,,
,,,,,,,,,0.411555556,0.718096866,,,
,,,,,,,,,0.423111111,0.713116809,,,
,,,,,,,,,0.438222222,0.70177208,,,
,,,,,,,,,0.456,0.687897436,,,
,,,,,,,,,0.473777778,0.671458689,,,
,,,,,,,,,0.487111111,0.654962963,,,
,,,,,,,,,0.498666667,0.642290598,,,

